One Global Beam Across Many GPUs: High-Throughput Beam Search at Billion-Record Frontier Scale

Beam search repeatedly makes many children, removes duplicates, and keeps the best $B$. We show how many GPUs can perform these steps as one search even when the retained set does not fit on one device. States and candidates stay on the GPUs; the CPU receives only small control and ancestry records. We prove that an abstract distributed pipeline returns the monolithic reduced-key top-$B$ for the same complete candidates, integer scores, Hash128 equivalence, and a fully specified physical-layout tie order, provided that its implementation performs one global reduction per key and race-free routing. A static audit of the historical one-T4 pin leaves cross-buffer uniqueness unresolved and identifies a separate multi-rank scatter risk; neither is a reproduced failure, and other revisions inherit neither defects nor correctness without comparison. On eight H200 GPUs, a Cube4 run completed saturated depth 8 at $B_{\rm eff}=2{,}900{,}361{,}216$ in $931.266$ s: $69{,}608{,}669{,}184$ nominal parent--generator pairs, or a derived $74.746$ million pairs/s. A separate two-T4 Megaminx run yielded a derived $30.274$ million nominal parent--generator pairs/s at $B_{\rm eff}=82{,}837{,}504$. Those tasks and hardware differ, so they do not establish strong scaling. Separately, on one eight-RTX-3060 host, fixed-count eight-GPU speedup was $7.487$ under a common execution profile and $5.605$ under selected stable profiles; weak actual-work throughput gain was $6.113$ and $7.295$. These profile-sensitive ratios use each series' own one-GPU baseline.

==> README_BUILD.txt <==
One Global Beam Across Many GPUs: High-Throughput Beam Search at
Billion-Record Frontier Scale

Ivan Litvak, Independent Researcher
arXiv:2610.06718
Revised draft prepared 2026-10-06. This revision has not been submitted.

BUILD INPUTS

  main.tex
  references.bib
  rtx3060_scaling.tex
  rtx3060_scaling_appendix.tex

Diagrams and plots are editable native TikZ/PGFPlots source within the TeX
files. No external figure images are required.

DEPENDENCIES

A complete TeX Live installation with pdflatex, BibTeX, latexmk, amsmath,
amssymb, booktabs, graphicx, microtype, url, tikz/pgfplots, placeins,
needspace, geometry, and hyperref. The downloaded PDF was compiled with
pdfTeX 1.40.28 in OpenAI Prism. An independent local build also succeeded
with pdfTeX 1.40.26 (TeX Live 2025/dev/Debian).

BUILD

  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Equivalent manual sequence:

  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  bibtex main
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -interaction=nonstopmode -halt-on-error main.tex

SOURCE SHA-256

3a9852db7e0a39cc8a3a0922e820f753975513c11de497407fbe770725728dc3  main.tex
d1d85053820d725da3eb15ac40df71f662bd9d8ecd0ff495ae547aa04e15e6c8  references.bib
cff5c79aac61f06a64dc0d6cf245057c8a5522a7f0d0a2607c197a4f90bc56c6  rtx3060_scaling.tex
2b342859fef70b1382ecb35a5ebd993b8d62ada10250858c2b61f6720968fd30  rtx3060_scaling_appendix.tex

SOURCE_MANIFEST.json additionally records the byte counts and README identity.


==> SOURCE_MANIFEST.json <==
{
  "main.tex": {
    "bytes": 84522,
    "sha256": "3a9852db7e0a39cc8a3a0922e820f753975513c11de497407fbe770725728dc3"
  },
  "rtx3060_scaling_appendix.tex": {
    "bytes": 4748,
    "sha256": "2b342859fef70b1382ecb35a5ebd993b8d62ada10250858c2b61f6720968fd30"
  },
  "references.bib": {
    "bytes": 8624,
    "sha256": "d1d85053820d725da3eb15ac40df71f662bd9d8ecd0ff495ae547aa04e15e6c8"
  },
  "rtx3060_scaling.tex": {
    "bytes": 9469,
    "sha256": "cff5c79aac61f06a64dc0d6cf245057c8a5522a7f0d0a2607c197a4f90bc56c6"
  },
  "README_BUILD.txt": {
    "bytes": 1524,
    "sha256": "9e1edd0a50b9f8d6c4409d13bc4eda9bb0d19e406bc764b786b4f3e40ad8c5b8"
  }
}
